Pigeons.jl: Distributed Sampling From Intractable Distributions

We introduce a software package, Pigeons.jl, that provides a way to leverage distributed computation to obtain samples from complicated probability distributions, such as multimodal posteriors arising in Bayesian inference and high-dimensional distributions in statistical mechanics. Pigeons.jl provides simple APIs to perform such computations single-threaded, multi-threaded, and/or distributed over thousands of MPI-communicating machines. In addition, Pigeons.jl guarantees a property that we call strong parallelism invariance: the output for a given seed is identical irrespective of the number of threads and processes, which is crucial for scientific reproducibility and software validation. We describe the key features of Pigeons.jl and the approach taken to implement a distributed and randomized algorithm that satisfies strong parallelism invariance.

==> paper.yml <==
title: "Pigeons.jl: Distributed sampling from intractable distributions"
keywords:
  - distributed computation
  - Bayesian inference
  - parallelism invariance
  - multi-threading
  - Message Passing Interface 
  - Markov chain Monte Carlo
authors:

  - name: Nikola Surjanovic 
    affiliation: 1
  - name: Miguel Biron-Lattes 
    affiliation: 1
  - name: Paul Tiede 
    affiliation: 2
  - name: Saifuddin Syed 
    affiliation: 3
  - name: Trevor Campbell
    affiliation: 1
  - name: Alexandre Bouchard-Côté
    affiliation: 1
affiliations:
  - name: University of British Columbia
    index: 1
  - name: Harvard University
    index: 2
  - name: University of Oxford 
    index: 3
date: August 18, 2023
bibliography: ref.bib

